Cooperative Joint Localization and Clock Synchronization Based on Gaussian Message Passing in Asynchronous Wireless Networks

Localization and synchronization are very important in many wireless applications such as monitoring and vehicle tracking. Utilizing the same time of arrival (TOA) measurements for simultaneous localization and synchronization is challenging. In this paper, we present a factor graph (FG) representation of the joint localization and time synchronization problem based on TOA measurements, in which the non-line-of-sight measurements are also taken into consideration. On this FG, belief propagation (BP) message passing and variational message passing (VMP) are applied to derive two fully distributed cooperative algorithms with low computational requirements. Due to the nonlinearity in the observation function, it is intractable to compute the messages in closed form and most existing solutions rely on Monte Carlo methods, e.g., particle filtering. We linearize a specific nonlinear term in the expressions of messages, which enables us to use a Gaussian representation for all messages. Accordingly, only the mean and variance have to be updated and transmitted between neighboring nodes, which significantly reduces the communication overhead and computational complexity. A message passing schedule scheme is proposed to trade off between estimation performance and communication overhead. Simulation results show that the proposed algorithms perform very close to particle-based methods with much lower complexity especially in densely connected networks.

==> Globalgraph.txt <==
Sheet.202
Sheet.86
正方形.26
Sheet.88
Sheet.85
圆形.3
圆形.6
正方形.9
正方形.15
正方形.16
Sheet.17
Sheet.18
圆形.21
Sheet.25
正方形.27
动态连接线
动态连接线.30
动态连接线.32
动态连接线.33
动态连接线.34
动态连接线.36
Sheet.64
Sheet.65
Sheet.66
Sheet.69
Sheet.76
正方形.106
正方形.107
正方形.108
动态连接线.109
动态连接线.110
动态连接线.111
Sheet.112
Sheet.113
Sheet.114
动态连接线.115
动态连接线.116
动态连接线.117
动态连接线.125
动态连接线.126
动态连接线.128
Sheet.138
Sheet.139
Sheet.141
Sheet.142
Sheet.143
Sheet.144
Sheet.145
圆形.147
正方形.148
Sheet.149
动态连接线.150
Sheet.151
Sheet.152
圆形.154
Sheet.155
正方形.156
动态连接线.157
Sheet.158
Sheet.159
正方形.161
圆形.162
Sheet.163
Sheet.164
动态连接线.165
Sheet.166
动态连接线.167
动态连接线.170
动态连接线.171
动态连接线.172
Sheet.173
Sheet.174
Sheet.175
Sheet.176
动态连接线.177
动态连接线.178
动态连接线.179
动态连接线.180
动态连接线.181
动态连接线.182
动态连接线.183
动态连接线.184
动态连接线.185
动态连接线.186
动态连接线.187
动态连接线.188
Sheet.189
圆形.190
Sheet.191
动态连接线.192
正方形.193
动态连接线.194
Sheet.195


